A public HARPS radial velocity database corrected for systematic errors

Context. The HARPS spectrograph provides state-of-the-art stellar radial velocity (RV) measurements with a precision down to 1 m/s. The spectra are extracted with a dedicated data-reduction software (DRS) and the RVs are computed by CCF with a numerical mask. Aims. The aim of this study is three-fold: (i) Create easy access to the public HARPS RV data set. (ii) Apply the new public SERVAL pipeline to the spectra, and produce a more precise RV data set. (iii) Check whether the precision of the RVs can be further improved by correcting for small nightly systematic effects. Methods. For each star observed with HARPS, we downloaded the publicly available spectra from the ESO archive and recomputed the RVs with SERVAL. We then computed nightly zero points (NZPs) by averaging the RVs of quiet stars. Results. Analysing the RVs of the most RV-quiet stars, whose RV scatter is < 5 m/s, we find that SERVAL RVs are on average more precise than DRS RVs by a few percent. We find three significant systematic effects, whose magnitude is independent of the software used for the RV derivation: (i) stochastic variations with a magnitude of 1 m/s; (ii) long-term variations, with a magnitude of 1 m/s and a typical timescale of a few weeks; and (iii) 20-30 NZPs significantly deviating by a few m/s. In addition, we find small (< 1 m/s) but significant intra-night drifts in DRS RVs before the 2015 intervention, and in SERVAL RVs after it. We confirm that the fibre exchange in 2015 caused a discontinuous RV jump, which strongly depends on the spectral type of the observed star: from 14 m/s for late F-type stars, to -3 m/s for M dwarfs. Conclusions. Our NZP-corrected SERVAL RVs can be retrieved from a user-friendly, public database. It provides more than 212 000 RVs for about 3000 stars along with many auxiliary information, NZP corrections, various activity indices, and DRS-CCF products.

==> GJ1_harps_all-data_v1.dat <==
2452985.59653   -2.514    1.095 25699.819    1.210   -15.674    0.659 25700.010    0.676  -15.674    0.659   -7.412    6.668   -6.273    1.632   0.8970   0.0014   0.1521   0.0016   0.1891   0.0020   0    3.063   22.608   -0.008   22.900   63.200 2452985.59578  -25.052  -25.056   -0.031 -9999999.000    0.000   -0.135     0.874     0.191 -9999999.000     0.510  280.196   -7.439 6.6606431651 2003-12-12T02:16:09.034 -9999999     M2           072.C-0488(E) M. Mayor     -9999999     HARPS_ech_obs_all HARPS_ech_obs_thosimult STAR,WAVE,M4     
2452998.57798   -4.221    0.944 25698.307    1.060   -17.566    0.358 25698.833    0.340  -17.566    0.358   -6.070    4.723  -11.963    1.466   0.9050   0.0008   0.1451   0.0008   0.1819   0.0010   0    3.063   22.806   -0.008   22.900  111.000 2452998.57723  -23.923  -23.928    0.000 -9999999.000    0.132   -0.320     0.874     0.394 -9999999.000     0.510  899.996   -6.134 4.7059654267 2003-12-25T01:45:41.328 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453206.89682   -1.116    0.929 25702.054    1.043   -16.049    0.316 25702.821    0.282  -16.049    0.316   -0.118    2.682   -4.681    1.232   0.9019   0.0006   0.1429   0.0006   0.1874   0.0008   0    3.049   22.393   -0.009   22.900  139.100 2453206.89608   17.387   17.383    0.000 -9999999.000    2.250   -1.909     0.874    -1.483 -9999999.000     0.520  899.995   -0.157 2.70447455811 2004-07-20T09:17:42.008 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453335.61883    1.021    0.983 25703.493    1.096   -12.888    0.451 25707.205    0.441  -12.888    0.451   10.358    3.735   -5.924    0.994   0.8859   0.0010   0.1515   0.0011   0.1951   0.0014   0    3.055   22.572   -0.008   22.900   87.200 2453335.61808  -24.745  -24.750    0.000 -9999999.000    3.558   -0.885     0.874     0.154 -9999999.000     0.500  299.982   10.316 3.77043688394 2004-11-26T02:46:19.570 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453520.93453    1.126    1.308 25706.232    1.506   -11.721    0.978 25711.854    1.172  -11.721    0.978    3.504    8.350   -1.273    1.467   0.8895   0.0018   0.1544   0.0024   0.1989   0.0029   0    3.048   22.369   -0.013   22.900   46.500 2453520.93378   24.281   24.276    0.000 -9999999.000    5.442    0.178     0.868     0.180 -9999999.000     0.510  132.001    3.482 8.36783631961 2005-05-30T10:24:08.565 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453572.93160   -0.419    0.940 25703.017    1.048   -14.635    0.347 25707.779    0.300  -14.635    0.347   -3.472    3.036    5.757    0.701   0.8835   0.0007   0.1502   0.0007   0.1915   0.0009   0    3.065   22.513   -0.009   22.900  128.600 2453572.93085   17.079   17.075    0.000 -9999999.000    5.971   -1.191     0.874    -1.209 -9999999.000     0.510  900.000   -3.519 3.06865936966 2005-07-21T10:07:52.763 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453575.87158   -0.286    0.646 25702.267    0.607   -14.599    0.268 25707.395    0.229  -14.599    0.268   -0.538    2.684   -0.391    0.662   0.8822   0.0005   0.1492   0.0005   0.1919   0.0006   0    3.061   22.524   -0.008   22.900  168.600 2453575.87083   16.326   16.321    0.000 -9999999.000    6.001   -1.289     0.588    -0.873 -9999999.000     0.490  900.001   -0.580 2.72803609376 2005-07-24T08:41:30.430 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453668.67121    2.319    0.919 25704.765    0.971   -10.891    0.284 25711.888    0.247  -10.891    0.284   -0.515    2.681   -0.249    0.641   0.8879   0.0005   0.1552   0.0006   0.1929   0.0007   0    3.063   22.490   -0.008   22.900  156.000 2453668.67045  -18.610  -18.614    0.000 -9999999.000    6.944   -0.186     0.874     0.179 -9999999.000     0.490  900.001   -0.551 2.73139746081 2005-10-25T03:53:28.901 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453672.68499    0.067    0.912 25702.668    1.029   -13.147    0.260 25710.106    0.224  -13.147    0.260    3.784    2.308   -0.964    0.695   0.8855   0.0005   0.1497   0.0005   0.1912   0.0006   0    3.065   22.512   -0.008   25.200  172.100 2453672.68424  -19.780  -19.784    0.000 -9999999.000    6.985   -0.190     0.874     0.453 -9999999.000     0.500  900.001    3.729 2.36186460762 2005-10-29T04:13:32.984 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453692.60131    1.206    0.940 25702.540    0.884   -12.623    0.574 25710.342    0.517  -12.623    0.574   -7.333    4.027   -5.672    0.956   0.8729   0.0011   0.1583   0.0013   0.2004   0.0016   0    3.069   22.589   -0.013   25.200   76.800 2453692.60056  -23.789  -23.794    0.000 -9999999.000    7.188   -0.804     0.744     0.614 -9999999.000     0.500  300.001   -7.378 4.06376565076 2005-11-18T02:20:08.876 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453694.61633   -1.026    0.955 25701.745    0.999   -13.279    0.436 25708.826    0.379  -13.279    0.436    8.826    4.143   -6.577    0.836   0.8875   0.0008   0.1545   0.0009   0.1928   0.0011   0    3.062   22.525   -0.006   25.200  101.700 2453694.61559  -24.091  -24.096    0.000 -9999999.000    7.208    0.772     0.849    -0.127 -9999999.000     0.490  299.998    8.798 4.17208674253 2005-11-20T02:42:03.420 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453700.60008   -1.484    0.949 25701.340    1.058   -14.273    0.387 25708.898    0.333  -14.273    0.387   -1.716    3.467   -6.100    0.859   0.8808   0.0007   0.1578   0.0008   0.1946   0.0010   0    3.063   22.536   -0.009   25.200  116.000 2453700.59934  -24.707  -24.712    0.000 -9999999.000    7.269    0.235     0.866     0.289 -9999999.000     0.500  400.001   -1.762 3.50086208765 2005-11-26T02:18:28.174 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2453721.56438    4.497    1.087 25706.687    1.172    -9.075    0.647 25714.029    0.604   -9.075    0.647    6.361    5.061   -5.462    0.886   0.8900   0.0012   0.1522   0.0014   0.1944   0.0018   0    3.059   22.518   -0.010   25.200   68.700 2453721.56363  -24.698  -24.702    0.000 -9999999.000    7.482   -0.548     0.874    -0.140 -9999999.000     0.480  120.002    6.335 5.09793990799 2005-12-17T01:31:55.863 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454291.92368   -3.192    0.948 25701.836    1.025   -16.274    0.366 25713.460    0.319  -16.274    0.366    1.642    3.711    6.308    0.549   0.9041   0.0007   0.1473   0.0007   0.1862   0.0009   0    3.068   22.429   -0.008   25.200  123.500 2454291.92303   20.127   20.122    0.000 -9999999.000   13.280   -0.057     0.874    -1.656 -9999999.000     0.480  607.899    1.639 3.7549141711 2007-07-10T10:00:17.680 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454295.89151   -2.589    0.840 25700.771    0.845   -15.789    0.324 25714.415    0.276  -15.789    0.324   10.511    3.380   -3.017    0.672   0.9093   0.0006   0.1434   0.0006   0.1836   0.0008   0    3.063   22.543   -0.008   25.200  141.600 2454295.89087   19.230   19.225    0.000 -9999999.000   13.321   -0.176     0.775     0.323 -9999999.000     0.480  607.900   10.497 3.42289116342 2007-07-14T09:13:36.401 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454341.81220    0.676    0.955 25702.759    1.058   -12.272    0.385 25716.681    0.333  -12.272    0.385   -9.892    3.543    8.473    0.676   0.9077   0.0007   0.1666   0.0008   0.2043   0.0010   0    3.063   22.290   -0.009   25.200  118.500 2454341.81155    3.298    3.293    0.000 -9999999.000   13.788    0.076     0.874     0.134 -9999999.000     0.470  608.897   -9.941 3.57938983553 2007-08-29T07:16:51.382 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454343.83867    1.829    0.955 25703.964    1.057   -11.127    0.385 25717.855    0.332  -11.127    0.385   -4.562    3.837    7.147    0.880   0.9290   0.0008   0.1842   0.0008   0.2188   0.0010   0    3.074   22.428   -0.011   25.200  118.400 2454343.83803    2.410    2.405    0.000 -9999999.000   13.808    0.069     0.874     0.083 -9999999.000     0.490  899.998   -4.611 3.86592026638 2007-08-31T07:52:22.301 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454345.81467    0.405    0.878 25702.794    0.849   -13.538    0.275 25715.362    0.231  -13.538    0.275   -3.577    2.599   -2.768    0.699   0.8962   0.0005   0.1562   0.0005   0.1960   0.0007   0    3.067   22.490   -0.008   25.200  170.800 2454345.81403    1.631    1.627    0.000 -9999999.000   13.828   -0.918     0.833    -1.260 -9999999.000     0.490  899.997   -3.630 2.64381056026 2007-09-02T07:17:47.464 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454346.70406    0.249    0.887 25702.720    0.907   -11.880    0.314 25718.167    0.269  -11.880    0.314   -1.458    2.623   -3.511    0.677   0.8961   0.0006   0.1531   0.0006   0.1890   0.0008   0    3.070   22.553   -0.009   25.200  145.300 2454346.70342    1.479    1.474    0.000 -9999999.000   13.837    0.896     0.830     1.610 -9999999.000     0.470  900.000   -1.500 2.66309341042 2007-09-03T04:38:48.365 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454346.80173   -0.493    0.923 25700.768    0.935   -12.650    0.404 25716.027    0.351  -12.650    0.404   -1.931    4.308    4.547    0.707   0.8984   0.0008   0.1544   0.0008   0.1964   0.0010   0    3.070   22.402   -0.009   25.200  112.300 2454346.80109    1.243    1.238    0.000 -9999999.000   13.838    0.868     0.830     1.421 -9999999.000     0.510  900.000   -1.963 4.33693692045 2007-09-03T06:58:50.643 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454390.65910    0.798    0.889 25702.334    0.878   -10.780    0.378 25718.359    0.328  -10.780    0.378    2.921    3.675    4.241    0.503   0.8887   0.0007   0.1556   0.0008   0.1950   0.0010   0    3.067   22.388   -0.009   25.200  119.800 2454390.65846  -15.910  -15.915    0.000 -9999999.000   14.284    1.447     0.805     1.741 -9999999.000     0.490  599.997    2.904 3.70583665332 2007-10-17T03:37:47.937 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454391.63492    4.038    1.001 25706.781    1.094    -8.324    0.489 25721.982    0.434   -8.324    0.489    7.090    4.264   -5.475    0.653   0.8837   0.0010   0.1558   0.0011   0.1985   0.0013   0    3.073   22.670   -0.009   25.200   89.700 2454391.63430  -16.187  -16.192    0.000 -9999999.000   14.294    0.663     0.874     0.907 -9999999.000     0.530  900.001    7.069 4.2813267985 2007-10-18T03:00:00.735 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454392.68951    1.710    0.956 25704.270    1.060   -10.667    0.387 25719.376    0.340  -10.667    0.387    4.929    2.997    3.513    0.544   0.9251   0.0008   0.1851   0.0009   0.2173   0.0010   0    3.064   22.392   -0.010   25.200  115.500 2454392.68888  -16.641  -16.646    0.000 -9999999.000   14.305    0.647     0.874     0.801 -9999999.000     0.490  599.997    4.908 3.03735391618 2007-10-19T04:21:45.474 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454393.51202    1.877    0.919 25703.512    1.034   -10.451    0.285 25718.937    0.249  -10.451    0.285   -4.046    2.586   -2.042    0.478   0.8776   0.0006   0.1584   0.0006   0.1990   0.0007   0    3.068   22.499   -0.008   25.200  156.300 2454393.51138  -16.569  -16.574    0.000 -9999999.000   14.313    0.697     0.874     1.112 -9999999.000     0.480  899.998   -4.073 2.6243698032 2007-10-20T00:03:56.377 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454393.74815    0.860    0.912 25703.391    1.029   -11.535    0.259 25718.360    0.227  -11.535    0.259   -0.065    2.245   -0.680    0.484   0.8776   0.0005   0.1563   0.0005   0.1972   0.0006   0    3.067   22.478   -0.009   25.200  173.000 2454393.74751  -17.081  -17.086    0.000 -9999999.000   14.316    0.629     0.874     0.653 -9999999.000     0.490  899.996   -0.112 2.28908662054 2007-10-20T05:43:49.863 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454394.71224   -0.216    0.928 25704.183    1.043   -10.666    0.320 25719.102    0.284  -10.666    0.320   -4.975    2.777    0.047    0.631   0.8766   0.0006   0.1572   0.0007   0.2008   0.0008   0    3.074   22.535   -0.007   25.200  137.800 2454394.71159  -17.329  -17.334    0.000 -9999999.000   14.325    2.574     0.871     0.594 -9999999.000     0.470  899.996   -5.015 2.810480505  2007-10-21T04:52:29.797 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454421.53195   -1.793    0.765 25701.630    1.020   -14.626    0.243 25716.845    0.205  -14.626    0.243    2.545    2.509   -7.272    0.748   0.9087   0.0005   0.1410   0.0004   0.1888   0.0006   0    3.060   22.523   -0.009   25.200  190.800 2454421.53130  -23.433  -23.438    0.000 -9999999.000   14.598    0.191     0.725     0.617 -9999999.000     0.490  899.997    2.522 2.5574265899 2007-11-17T00:35:14.382 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454425.57119   -2.693    0.873 25702.034    0.604   -14.025    0.337 25717.252    0.295  -14.025    0.337    3.880    3.378   -5.473    0.780   0.9075   0.0007   0.1431   0.0007   0.1852   0.0008   0    3.067   22.576   -0.009   25.200  132.100 2454425.57055  -24.068  -24.073    0.000 -9999999.000   14.639    1.693     0.806     0.579 -9999999.000     0.490  900.001    3.877 3.41765725274 2007-11-21T01:32:12.623 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454447.56185   -0.762    0.700 25702.218    0.691   -13.708    0.383 25716.783    0.335  -13.708    0.383    4.801    4.114    2.729    0.568   0.8836   0.0007   0.1536   0.0008   0.1946   0.0010   0    3.060   22.331   -0.008   25.200  117.300 2454447.56121  -24.985  -24.990    0.000 -9999999.000   14.863    0.079     0.586    -0.298 -9999999.000     0.470  607.900    4.790 4.15034606004 2007-12-13T01:23:57.428 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454449.55934   -1.295    0.800 25702.376    0.856   -12.670    0.451 25718.613    0.400  -12.670    0.451    0.720    3.770    1.249    0.439   0.8820   0.0009   0.1558   0.0010   0.1928   0.0012   0    3.065   22.392   -0.010   25.200   98.000 2454449.55868  -24.876  -24.881    0.000 -9999999.000   14.883    1.650     0.661     1.354 -9999999.000     0.390  608.900    0.714 3.80918449457 2007-12-15T01:21:23.486 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454451.57231    0.448    0.796 25703.089    0.946   -11.550    0.380 25719.254    0.334  -11.550    0.380   -2.825    3.162    6.892    0.529   0.8732   0.0007   0.1559   0.0008   0.1970   0.0010   0    3.065   22.331   -0.008   25.200  117.700 2454451.57165  -24.759  -24.764    0.000 -9999999.000   14.904    1.027     0.699     1.261 -9999999.000     0.400  900.000   -2.852 3.20037535262 2007-12-17T01:38:15.492 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454460.57518    3.226    0.745 25706.105    1.069    -9.117    0.429 25721.908    0.380   -9.117    0.429   -3.869    3.841   -1.852    0.745   0.8826   0.0008   0.1549   0.0009   0.1969   0.0011   0    3.061   22.414   -0.011   25.200  103.000 2454460.57454  -23.782  -23.787    0.000 -9999999.000   14.995    0.682     0.609     0.808 -9999999.000     0.490  607.900   -3.925 3.86404552615 2007-12-26T01:44:28.231 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454461.59124    4.553    2.907 25705.445    4.502    -8.276    2.773 25721.137    4.389   -8.276    2.773   -1.513   28.264   10.657    4.217   0.8742   0.0047   0.1402   0.0099   0.1840   0.0122   0    3.063   22.252   -0.009   25.200   17.500 2454461.59065  -23.655  -23.660    0.000 -9999999.000   15.005    0.196     0.874     0.687 -9999999.000     0.690  900.000   -1.731 28.2878571085 2007-12-27T02:02:19.594 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454461.62574    0.748    0.986 25702.091    1.081   -12.091    0.456 25717.717    0.402  -12.091    0.456    3.000    4.982    2.510    0.803   0.8773   0.0009   0.1546   0.0010   0.1950   0.0012   0    3.057   22.315   -0.010   25.200   97.700 2454461.62512  -23.682  -23.687    0.000 -9999999.000   15.006    0.186     0.874     0.620 -9999999.000     0.550  900.000    2.950 5.01189592061 2007-12-27T02:54:06.632 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454464.56295   -0.032    0.770 25701.071    0.941   -13.393    0.351 25716.452    0.310  -13.393    0.351    1.772    3.335   -0.059    0.512   0.8691   0.0007   0.1538   0.0007   0.1940   0.0009   0    3.065   22.440   -0.009   25.200  126.800 2454464.56231  -23.148  -23.153    0.000 -9999999.000   15.036   -0.336     0.685     0.345 -9999999.000     0.490  607.900    1.754 3.37454736813 2007-12-30T01:27:18.277 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454660.91236    0.243    0.968 25702.775    0.783   -12.591    0.437 25720.065    0.368  -12.591    0.437    3.565    4.044    4.012    0.986   0.9028   0.0008   0.1465   0.0008   0.1897   0.0011   0    3.068   22.444   -0.007   25.200  107.400 2454660.91171   19.231   19.226    0.000 -9999999.000   17.032    0.191     0.864     0.258 -9999999.000     0.460  900.000    3.551 4.0661034866 2008-07-13T09:41:37.427 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454665.92513    0.294    0.946 25703.210    0.968   -12.384    0.363 25720.685    0.303  -12.384    0.363   -4.215    3.456    7.881    0.662   0.9062   0.0007   0.1469   0.0007   0.1933   0.0009   0    3.070   22.381   -0.011   25.200  131.300 2454665.92449   17.880   17.875    0.000 -9999999.000   17.083    0.346     0.874     0.392 -9999999.000     0.480  607.900   -4.254 3.47539556488 2008-07-18T10:01:36.556 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454672.90246    2.718    0.482 25706.140    0.517   -10.457    0.314 25722.745    0.262  -10.457    0.314    1.393    3.132    4.171    0.451   0.8996   0.0006   0.1504   0.0006   0.1950   0.0007   0    3.074   22.482   -0.008   25.200  151.500 2454672.90183   15.878   15.873    0.000 -9999999.000   17.154   -0.150     0.365    -0.549 -9999999.000     0.500  900.000    1.377 3.14579221399 2008-07-25T09:25:45.464 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454682.86111    3.706    0.742 25706.336    0.770    -8.852    0.383 25724.252    0.325   -8.852    0.383    2.117    3.865    1.422    0.926   0.9106   0.0007   0.1615   0.0008   0.2067   0.0010   0    3.074   22.529   -0.008   25.200  121.600 2454682.86047   12.629   12.625    0.000 -9999999.000   17.255    0.467     0.636     0.661 -9999999.000     0.500  900.000    2.100 3.86736181712 2008-08-04T08:25:31.207 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454701.85816   -4.319    0.901 25699.381    0.735   -14.817    0.331 25718.604    0.291  -14.817    0.331   -2.504    2.761    1.913    0.547   0.9061   0.0007   0.1477   0.0007   0.1893   0.0008   0    3.063   22.410   -0.010   25.200  135.600 2454701.85752    5.365    5.360    0.000 -9999999.000   17.448    2.526     0.838     1.775 -9999999.000     0.490  900.000   -2.531 2.80526136371 2008-08-23T08:20:35.289 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454705.81497   -4.608    1.005 25698.005    1.050   -15.166    0.608 25717.439    0.546  -15.166    0.608   -0.165    5.574    4.098    1.019   0.9043   0.0012   0.1458   0.0013   0.1884   0.0016   0    3.059   22.338   -0.010   25.200   75.400 2454705.81432    3.822    3.817    0.000 -9999999.000   17.488    2.467     0.801     1.946 -9999999.000     0.460  607.900   -0.186 5.59923798499 2008-08-27T07:20:59.272 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454775.64849   -1.932    0.961 25701.061    1.064   -13.289    0.399 25721.381    0.353  -13.289    0.399    2.940    3.500   -0.008    0.820   0.8916   0.0008   0.1486   0.0008   0.1932   0.0010   0    3.066   22.487   -0.006   25.200  111.300 2454775.64786  -21.519  -21.524    0.000 -9999999.000   18.198    1.667     0.874     2.122 -9999999.000     0.490  607.900    2.903 3.52650588159 2008-11-05T03:24:15.872 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454778.56711   -1.353    0.930 25700.486    1.041   -12.787    0.317 25721.071    0.276  -12.787    0.317   -2.542    3.254   -0.849    0.693   0.9493   0.0006   0.1676   0.0007   0.2135   0.0008   0    3.065   22.486   -0.009   25.200  142.400 2454778.56648  -21.994  -21.999    0.000 -9999999.000   18.228    1.590     0.874     2.357 -9999999.000     0.490  607.900   -2.567 3.27550865877 2008-11-08T01:27:22.701 -9999999     M2           072.C-0488(E) Mayor        -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454825.52534   -1.597    0.940 25700.379    0.697   -14.208    0.346 25719.569    0.301  -14.208    0.346    2.674    2.873    1.115    0.726   0.8814   0.0007   0.1502   0.0007   0.1916   0.0009   0    3.065   22.434   -0.009   25.200  131.600 2454825.52468  -23.762  -23.767    0.000 -9999999.000   18.705    0.414     0.874     0.485 -9999999.000     0.420  607.900    2.623 2.90277153873 2008-12-25T00:33:23.228 -9999999     M2           082.C-0718(B) Bonfils      -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2454828.54795    0.163    1.014 25701.971    0.956   -12.454    0.514 25722.761    0.455  -12.454    0.514   -4.554    4.516    1.376    0.766   0.8794   0.0010   0.1493   0.0011   0.1899   0.0014   0    3.062   22.373   -0.008   25.200   87.400 2454828.54731  -23.343  -23.348    0.000 -9999999.000   18.736    0.407     0.874     2.054 -9999999.000     0.480  607.900   -4.569 4.53870400313 2008-12-28T01:05:41.137 -9999999     M2           082.C-0718(B) Bonfils      -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2455041.78317    0.209    0.931 25702.846    1.042   -13.064    0.320 25723.760    0.280  -13.064    0.320    0.523    2.943    4.418    0.643   0.8878   0.0006   0.1438   0.0006   0.1892   0.0008   0    3.066   22.409   -0.008   25.200  142.000 2455041.78240   14.942   14.938    0.000 -9999999.000   20.904   -0.249     0.874     0.010 -9999999.000     0.480  900.000    0.492 2.95355441297 2009-07-29T06:34:00.543 -9999999     M2           183.C-0437(A) Bonfils      -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2455044.87569    0.040    0.941 25702.625    1.050   -13.233    0.348 25723.559    0.307  -13.233    0.348   -0.040    2.768    6.945    0.789   0.8892   0.0007   0.1455   0.0007   0.1847   0.0009   0    3.069   22.409   -0.010   25.200  129.700 2455044.87491   13.722   13.718    0.000 -9999999.000   20.935   -0.248     0.874    -0.001 -9999999.000     0.480  900.000   -0.046 2.78651952212 2009-08-01T08:47:00.865 -9999999     M2           183.C-0437(A) Bonfils      -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     
2455048.82893   -2.113    0.645 25701.114    0.696   -14.818    0.381 25722.147    0.337  -14.818    0.381   -3.379    3.238    4.620    0.810   0.8847   0.0008   0.1436   0.0008   0.1895   0.0010   0    3.070   22.411   -0.009   25.200  118.100 2455048.82816   12.441   12.437    0.000 -9999999.000   20.975    0.320     0.521     0.058 -9999999.000     0.480  900.000   -3.441 3.25525129034 2009-08-05T07:39:26.040 -9999999     M2           183.C-0437(A) Bonfils      -9999999     HARPS_ech_obs_all HARPS_ech_obs_objA STAR,DARK,M4     

